Capturing Travel Mode Adoption in Designing On-demand Multimodal Transit Systems

This paper studies how to integrate rider mode preferences into the design of On-Demand Multimodal Transit Systems (ODMTS). It is motivated by a common worry in transit agencies that an ODMTS may be poorly designed if the latent demand, i.e., new riders adopting the system, is not captured. The paper proposes a bilevel optimization model to address this challenge, in which the leader problem determines the ODMTS design, and the follower problems identify the most cost efficient and convenient route for riders under the chosen design. The leader model contains a choice model for every potential rider that determines whether the rider adopts the ODMTS given her proposed route. To solve the bilevel optimization model, the paper proposes an exact decomposition method that includes Benders optimal cuts and nogood cuts to ensure the consistency of the rider choices in the leader and follower problems. Moreover, to improve computational efficiency, the paper proposes upper bounds on trip durations for the follower problems and valid inequalities that strenghten the nogood cuts. The proposed method is validated using an extensive computational study on a real data set from AAATA, the transit agency for the broader Ann Arbor and Ypsilanti region in Michigan. The study considers the impact of a number of factors, including the price of on-demand shuttles, the number of hubs, and accessibility criteria. The designed ODMTS feature high adoption rates and significantly shorter trip durations compared to the existing transit system and highlight the benefits in accessibility for low-income riders. Finally, the computational study demonstrates the efficiency of the decomposition method for the case study and the benefits of computational enhancements that improve the baseline method by several orders of magnitude.

==> DefaultRun.dat <==
60.16	100.00
114.96	33.78
180.53	25.59
1411.74	17.21
2649.53	11.32
3879.00	8.40

==> DefaultRunRescaled.dat <==
0.06016	100
0.11496	33.78
0.18053	25.59
1.41174	17.21
2.64953	11.32
3.879	8.4


==> DefaultRun_20Hubs.dat <==
214.74	100.00
379.05	56.39
544.07	41.58
1795.00	30.99
3045.74	22.33
4295.96	16.75
5546.83	14.28
6796.58	12.53
8046.55	8.87
9298.76	6.22
10548.01	5.85
11796.84	5.85
13351.84	5.68
14901.59	5.68
16752.09	5.68
18901.89	5.59
21051.15	5.24
23201.11	4.98
25652.08	4.98
28401.50	4.88
31451.40	3.58
34502.09	3.58
37854.02	3.58
41503.64	3.58

==> DefaultRun_20HubsRescaled.dat <==
0.021474	100
0.037905	56.39
0.054407	41.58
0.1795	30.99
0.304574	22.33
0.429596	16.75
0.554683	14.28
0.679658	12.53
0.804655	8.87
0.929876	6.22
1.054801	5.85
1.179684	5.85
1.335184	5.68
1.490159	5.68
1.675209	5.68
1.890189	5.59
2.105115	5.24
2.320111	4.98
2.565208	4.98
2.84015	4.88
3.14514	3.58
3.450209	3.58
3.785402	3.58
4.150364	3.58


==> EnhancedRun.dat <==
57.27999997	100.00
97.19400001	33.08
154.372	24.86
204.2879999	16.29
254.756	10.41
305.2939999	7.96
350.1689999	7.67
430.6440001	6.70
483.2259998	2.04
541.7939999	1.65
595.187	1.63
654.1029999	1.57
718.052	1.55
781.267	1.52
850.694	1.48
934.3899999	1.40
1025.159	1.33
1124.783	1.32
1250.869	1.28
1392.293	1.27
1538.31	1.25
1656.944	1.24
1810.335	1.23
2014.853	1.23
2198.503	1.22
2380.461	1.21
2611.803	1.21
2810.544	1.19
2983.103	1.18
3162.346	1.18
3325.248	1.18
3480.301	1.17
3659.289	1.15

==> EnhancedRunRescaled.dat <==
0.05728	100
0.097194	33.08
0.154372	24.86
0.204288	16.29
0.254756	10.41
0.305294	7.96
0.350169	7.67
0.430644	6.7
0.483226	2.04
0.541794	1.65
0.595187	1.63
0.654103	1.57
0.718052	1.55
0.781267	1.52
0.850694	1.48
0.93439	1.4
1.025159	1.33
1.124783	1.32
1.250869	1.28
1.392293	1.27
1.53831	1.25
1.656944	1.24
1.810335	1.23
2.014853	1.23
2.198503	1.22
2.380461	1.21
2.611803	1.21
2.810544	1.19
2.983103	1.18
3.162346	1.18
3.325248	1.18
3.480301	1.17
3.659289	1.15


==> EnhancedRun_20Hubs.dat <==
160.60	100.00
298.17	56.00
421.23	41.16
770.64	30.15
885.14	21.56
1022.31	15.96
1200.93	13.30
1755.48	11.67
1986.43	5.55
2735.07	4.66
3984.57	4.32
5235.17	4.32
6784.86	4.26
8402.95	4.26
10254.33	4.24
12104.54	4.24
14254.43	4.24
16780.14	4.14
19228.07	4.02
21677.04	3.28
24125.83	3.26
26574.44	2.94
29322.74	2.90
32070.99	2.90
34819.75	2.90
37868.24	2.90
41217.62	2.88
44566.46	2.84

==> EnhancedRun_20HubsRescaled.dat <==
0.01606	100
0.029817	56
0.042123	41.16
0.077064	30.15
0.088514	21.56
0.102231	15.96
0.120093	13.3
0.175548	11.67
0.198643	5.55
0.273507	4.66
0.398457	4.32
0.523517	4.32
0.678486	4.26
0.840295	4.26
1.025433	4.24
1.210454	4.24
1.425443	4.24
1.678014	4.14
1.922807	4.02
2.167704	3.28
2.412583	3.26
2.657444	2.94
2.932274	2.9
3.207099	2.9
3.481975	2.9
3.786824	2.9
4.121762	2.88
4.456646	2.84
